A clique graph based merging strategy for decomposable SDPs

Chordal decomposition techniques are used to reduce large structured positive semidefinite matrix constraints in semidefinite programs (SDPs). The resulting equivalent problem contains multiple smaller constraints on the nonzero blocks (or cliques) of the original problem matrices. This usually leads to a significant reduction in the overall solve time. A further reduction is possible by remerging cliques with significant overlap. The degree of overlap for which this is effective is dependent on the particular solution algorithm and hardware to be employed. We propose a novel clique merging approach that utilizes the clique graph to identify suitable merge candidates. We show its performance by comparing it with two existing methods on selected problems from a benchmark library. Our approach is implemented in the latest version of the conic ADMM-solver COSMO.

==> figs/data/projection_plot_cubic_estimate.csv <==
xs cubic_quad
1.0 2.4002085420202856e-7
2.2814070351758793 1.2459863058134271e-6
3.562814070351759 3.03074757354559e-6
4.844221105527638 5.588098761417072e-6
6.125628140703518 8.91183397344643e-6
7.407035175879397 1.2995747313652218e-5
8.688442211055277 1.7833632886052996e-5
9.969849246231156 2.341928479466732e-5
11.251256281407036 2.9746497143513747e-5
12.532663316582914 3.680906403661082e-5
13.814070351758794 4.46007795779771e-5
15.095477386934673 5.311543787163117e-5
16.376884422110553 6.234683302159156e-5
17.65829145728643 7.228875913187681e-5
18.939698492462313 8.293501030650552e-5
20.22110552763819 9.427938064949621e-5
21.502512562814072 0.00010631566426486748
22.78391959798995 0.00011903765525663783
24.065326633165828 0.00013243914772882582
25.34673366834171 0.0001465139357854501
26.628140703517587 0.00016125581353052903
27.90954773869347 0.00017665857506808143
29.190954773869347 0.00019271601450212563
30.472361809045225 0.00020942192593668025
31.753768844221106 0.00022677010347576395
33.03517587939699 0.0002447543412233952
34.31658291457286 0.0002633684332835924
35.597989949748744 0.0002826061737603745
36.879396984924625 0.00030246135675775974
38.1608040201005 0.0003229277763797666
39.44221105527638 0.000343999226730414
40.72361809045226 0.0003656695019137203
42.005025125628144 0.0003879323960337039
43.28643216080402 0.0004107817031943835
44.5678391959799 0.00043421121749977784
45.84924623115578 0.0004582147330539052
47.130653266331656 0.00048278604396078415
48.41206030150754 0.0005079189443244334
49.69346733668342 0.0005336072282488714
50.97487437185929 0.0005598446898381167
52.256281407035175 0.0005866251231961881
53.537688442211056 0.0006139423224271038
54.81909547738694 0.0006417900816348826
56.10050251256281 0.0006701621949235428
57.381909547738694 0.0006990524563971033
58.663316582914575 0.0007284546601595824
59.94472361809045 0.0007583626003149987
61.22613065326633 0.0007887700709673709
62.50753768844221 0.0008196708662207172
63.78894472361809 0.0008510587801790566
65.07035175879398 0.0008829276069464077
66.35175879396985 0.0009152711406267884
67.63316582914572 0.0009480831753242176
68.91457286432161 0.0009813575051427145
70.19597989949749 0.0010150879241862965
71.47738693467336 0.0010492682265589828
72.75879396984925 0.0010838922063647924
74.04020100502512 0.0011189536577077429
75.321608040201 0.0011544463746918532
76.60301507537689 0.0011903641514211423
77.88442211055276 0.001226700781999628
79.16582914572864 0.0012634500605313297
80.44723618090453 0.0013006057811202655
81.7286432160804 0.001338161737870454
83.01005025125629 0.0013761117248859138
84.29145728643216 0.001414449536270663
85.57286432160804 0.0014531689661287206
86.85427135678393 0.0014922638085641056
88.1356783919598 0.001531727857680836
89.41708542713567 0.0015715549075829298
90.69849246231156 0.0016117387523744066
91.97989949748744 0.0016522731861592843
93.26130653266331 0.001693152003041582
94.5427135678392 0.001734368997125318
95.82412060301507 0.001775917962514511
97.10552763819095 0.0018177926933131783
98.38693467336684 0.0018599869836253406
99.66834170854271 0.001902494627555015
100.94974874371859 0.0019453094192062202
102.23115577889448 0.0019884251526829755
103.51256281407035 0.0020318356220892985
104.79396984924622 0.002075534621529208
106.07537688442211 0.0021195159451067236
107.35678391959799 0.0021637733869258624
108.63819095477388 0.0022083007410906444
109.91959798994975 0.0022530918017050865
111.20100502512562 0.0022981403628732073
112.48241206030151 0.0023434402186990277
113.76381909547739 0.0023889851632865637
115.04522613065326 0.002434768990739835
116.32663316582915 0.0024807854951628605
117.60804020100502 0.0025270284706596577
118.8894472361809 0.002573491711334246
120.17085427135679 0.002620169011290644
121.45226130653266 0.0026670541646328693
122.73366834170854 0.002714140965464941
124.01507537688443 0.0027614232078908784
125.2964824120603 0.002808894686014699
126.57788944723617 0.0028565491939404218
127.85929648241206 0.0029043805257720655
129.14070351758795 0.002952382475613649
130.42211055276383 0.003000548837569189
131.7035175879397 0.0030488734057427065
132.98492462311557 0.003097349974238217
134.26633165829145 0.003145972337159743
135.54773869346732 0.0031947342886113
136.82914572864323 0.0032436296226969093
138.1105527638191 0.003292652133520586
139.39195979899498 0.0033417956151863513
140.67336683417085 0.0033910538617982215
141.95477386934672 0.0034404206674602173
143.23618090452263 0.003489889826276358
144.5175879396985 0.0035394551323506586
145.79899497487438 0.003589110379787141
147.08040201005025 0.003638849362689822
148.36180904522612 0.00368866587516272
149.643216080402 0.0037385537113098543
150.9246231155779 0.003788506665235245
152.20603015075378 0.0038385185310429075
153.48743718592965 0.0038885831028368607
154.76884422110552 0.003938694174721126
156.0502512562814 0.00398884554079972
157.33165829145727 0.004039030995176661
158.61306532663318 0.0040892443319559685
159.89447236180905 0.0041394793452416605
161.17587939698493 0.004189729829137756
162.4572864321608 0.004239989577748272
163.73869346733667 0.004290252385177229
165.02010050251258 0.004340512045528646
166.30150753768845 0.004390762352906539
167.58291457286433 0.004440997101414929
168.8643216080402 0.004491210085157833
170.14572864321607 0.004541395098239269
171.42713567839195 0.004591545934763257
172.70854271356785 0.004641656388833817
173.98994974874373 0.004691720254554965
175.2713567839196 0.004741731326030719
176.55276381909547 0.0047916833973651
177.83417085427135 0.004841570262662125
179.11557788944722 0.004891385716025811
180.39698492462313 0.004941123551560182
181.678391959799 0.004990777563369251
182.95979899497488 0.005040341545557039
184.24120603015075 0.005089809292227566
185.52261306532662 0.005139174597484844
186.80402010050253 0.0051884312554329026
188.0854271356784 0.00523757306017575
189.36683417085428 0.0052865938058174085
190.64824120603015 0.0053354872864618975
191.92964824120602 0.005384247296213236
193.2110552763819 0.00543286762917544
194.4924623115578 0.005481342079452533
195.77386934673368 0.005529664441148528
197.05527638190955 0.005577828508367444
198.33668341708542 0.005625828075213304
199.6180904522613 0.005673656935790123
200.89949748743717 0.005721308884201919
202.18090452261308 0.005768777714552715
203.46231155778895 0.0058160572209465244
204.74371859296483 0.005863141197487366
206.0251256281407 0.005910023438279264
207.30653266331657 0.005956697737426231
208.58793969849245 0.006003157889032287
209.86934673366835 0.006049397687201454
211.15075376884423 0.006095410926037747
212.4321608040201 0.006141191399645185
213.71356783919597 0.006186732902127787
214.99497487437185 0.0062320292275895705
216.27638190954775 0.006277074170134557
217.55778894472363 0.006321861523866761
218.8391959798995 0.006366385082890204
220.12060301507537 0.006410638641308905
221.40201005025125 0.0064546159932268804
222.68341708542712 0.006498310932748149
223.96482412060303 0.006541717253976732
225.2462311557789 0.006584828751016645
226.52763819095478 0.006627639217971906
227.80904522613065 0.006670142448946536
229.09045226130652 0.0067123322380445525
230.3718592964824 0.006754202379369974
231.6532663316583 0.006795746667026822
232.93467336683418 0.00683695889511911
234.21608040201005 0.0068778328577508594
235.49748743718592 0.0069183623490260875
236.7788944723618 0.0069585411630488135
238.0603015075377 0.006998363093923058
239.34170854271358 0.007037821935752834
240.62311557788945 0.007076911482642165
241.90452261306532 0.007115625528695071
243.1859296482412 0.0071539578680155655
244.46733668341707 0.007191902294707668
245.74874371859298 0.007229452602875401
247.03015075376885 0.007266602586622779
248.31155778894473 0.007303346040053823
249.5929648241206 0.007339676757272549
250.87437185929647 0.007375588532382979
252.15577889447235 0.007411075159489126
253.43718592964825 0.007446130432695017
254.71859296482413 0.007480748146104664
256.0 0.007514922093822086


==> figs/data/projection_plot_measurement.csv <==
N tproj
1 1.148e-6
2 1.5745e-5
3 1.6479e-5
4 1.0954e-5
5 1.3701e-5
6 3.0859e-5
7 2.1049e-5
8 3.1404e-5
9 3.5713e-5
10 5.3738e-5
11 5.1667e-5
12 7.5475e-5
13 5.8466e-5
14 9.497e-5
15 0.000100896
16 0.000100762
17 0.000108012
18 0.000113549
19 0.000104565
20 0.00011438
21 0.000151802
22 0.000140982
23 0.000179347
24 0.000146977
25 0.000201024
26 0.0001823
27 0.00020159
28 0.000233439
29 0.000202575
30 0.000285782
31 0.000255089
32 0.000321745
33 0.000304626
34 0.000297504
35 0.000304748
36 0.000328273
37 0.000385313
38 0.000332885
39 0.000353961
40 0.000395453
41 0.000428713
42 0.000395281
43 0.000414937
44 0.000392523
45 0.000399502
46 0.000412466
47 0.000396898
48 0.00049404
49 0.000427214
50 0.000513327
51 0.000464114
52 0.000510698
53 0.000532927
54 0.000546476
55 0.000604647
56 0.000535474
57 0.000628985
58 0.000714061
59 0.000764655
60 0.000769041
61 0.000740318
62 0.000797789
63 0.000692599
64 0.000776372
65 0.000882253
66 0.000875254
67 0.000924255
68 0.001041614
69 0.000894766
70 0.001071174
71 0.00108968
72 0.001065192
73 0.001068517
74 0.001245008
75 0.001050855
76 0.001060369
77 0.001158427
78 0.001286925
79 0.001267769
80 0.001217581
81 0.001304975
82 0.001306914
83 0.001108819
84 0.001145952
85 0.001348135
86 0.001371578
87 0.001443526
88 0.001262263
89 0.001384781
90 0.001423755
91 0.001573386
92 0.001504779
93 0.001536077
94 0.00155022
95 0.001566977
96 0.001555962
97 0.001555695
98 0.001786736
99 0.002237492
100 0.002092688
101 0.00196183
102 0.002094262
103 0.001899817
104 0.002021727
105 0.001938745
106 0.002075676
107 0.002055589
108 0.002112518
109 0.002148967
110 0.002150277
111 0.002260238
112 0.002127519
113 0.00224645
114 0.0023313
115 0.002442395
116 0.002526887
117 0.002733992
118 0.002721429
119 0.0026329
120 0.002676774
121 0.002558619
122 0.002804355
123 0.002622722
124 0.002471773
125 0.002420573
126 0.002593341
127 0.003029254
128 0.002983856
129 0.003217385
130 0.003427602
131 0.00303153
132 0.003646565
133 0.003539786
134 0.003466807
135 0.003606417
136 0.003454767
137 0.00346007
138 0.003545084
139 0.003614552
140 0.004195157
141 0.004213642
142 0.003822061
143 0.003527874
144 0.00556381
145 0.003596626
146 0.003874584
147 0.004015833
148 0.003856236
149 0.003726741
150 0.003864801
151 0.003804036
152 0.003723641
153 0.00379076
154 0.003947557
155 0.003820327
156 0.003905375
157 0.003970803
158 0.004083768
159 0.004879662
160 0.004510585
161 0.005093844
162 0.004513557
163 0.004468065
164 0.004281897
165 0.004336016
166 0.004427037
167 0.00409171
168 0.004036084
169 0.004442642
170 0.004288765
171 0.004405817
172 0.004777305
173 0.004389249
174 0.004914871
175 0.005616338
176 0.004614508
177 0.004602561
178 0.004480392
179 0.004833301
180 0.004715838
181 0.005574237
182 0.005305541
183 0.00494093
184 0.005162538
185 0.005180777
186 0.00545424
187 0.006405331
188 0.005326016
189 0.00465491
190 0.004928105
191 0.0045479
192 0.004840875
193 0.005365536
194 0.005550947
195 0.005913833
196 0.005895161
197 0.005043063
198 0.005089979
199 0.005541154
200 0.005122451
201 0.005309628
202 0.005451459
203 0.005116572
204 0.005664215
205 0.005992494
206 0.005447151
207 0.005740954
208 0.005192168
209 0.005530202
210 0.005462998
211 0.005714507
212 0.006167301
213 0.005877461
214 0.00614546
215 0.005853547
216 0.005518854
217 0.006135414
218 0.006066975
219 0.00618446
220 0.006121736
221 0.00837422
222 0.00576149
223 0.006181537
224 0.006041775
225 0.006423383
226 0.005851716
227 0.006085834
228 0.00656227
229 0.006413175
230 0.006732225
231 0.00659768
232 0.006321156
233 0.006737103
234 0.006865419
235 0.006451741
236 0.006515175
237 0.006905311
238 0.006608183
239 0.007151811
240 0.007445253
241 0.007966526
242 0.007624862
243 0.00742002
244 0.007500655
245 0.007500236
246 0.006972708
247 0.007113021
248 0.006845905
249 0.007783218
250 0.008497625
251 0.008450502
252 0.007103079
253 0.007898336
254 0.007748737
255 0.007995837
256 0.007967769

